Discovering Changing-Look AGN in the 6dF Galaxy Survey using ATLAS Light curves

Changing-Look Active Galactic Nuclei (CLAGN) are characterised by extreme variations in line emission over short timescales, mostly affecting broad H$\beta$ lines. While a few hundred CLAGN are known, a complete sample of turn-on CLAGN is still elusive. Here, we present a search for turn-on CLAGN in a complete sample of galaxies, using archival spectra and recent light curves. We obtained light curves from the Asteroid Terrestrial Impact Last Alert System (ATLAS) for 16,232 emission line galaxies, including both star-forming and active galaxies, at $z<0.1$ with spectra from the Six-degree Field Galaxy Survey (6dFGS). We first establish typical variability behaviour for different AGN types, as recorded between 2001 and 2009, and then select outliers from the bulk behaviour as CLAGN candidates. We obtain new spectra for the candidates and identify 12 new turn-on CLAGN (appearing broad H$\beta$ line) and 19 new turn-off CLAGN (disappearing broad H$\beta$ line). We may have missed AGN that changed and reverted their state over the 15$-$20 years since 6dFGS spectra were taken, and thus our CLAGN rates of 1.7$\%$ for turn-on and 9.6$\%$ for turn-off are lower limits. The turn-on rate is naturally much lower as the type 1.9/2 sample is dominated by obscured AGN due to orientation, which are not expected to change. However, the number of turn-on (27) and turn-off (24) CLAGN we find are similar, suggesting that our parent AGN sample is reasonably complete in our search volume at $z<0.1$.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
